A certified wavelet-based physics-informed neural network for the solution of parameterized partial differential equations

Physics Informed Neural Networks (PINNs) have frequently been used for the numerical approximation of Partial Differential Equations (PDEs). The goal of this paper is to construct PINNs along with a computable upper bound of the error, which is particularly relevant for model reduction of Parameterized PDEs (PPDEs). To this end, we suggest to use a weighted sum of expansion coefficients of the residual in terms of an adaptive wavelet expansion both for the loss function and an error bound. This approach is shown here for elliptic PPDEs using both the standard variational and an optimally stable ultra-weak formulation. Numerical examples show a very good quantitative effectivity of the wavelet-based error bound.

==> figures/error_tc6_uw_pw_cl.dat <==
level    NumSamples   uwErrorLB      uwError     uwErrorUB     EstErrorLB      EstError     EstErrorUB     MSEErrorLB       MSEError     MSEErrorUB    PINNErrorLB01   PINNError01   PINNErrorUB01   PINNErrorLB10   PINNError10  PINNErrorUB10 
   3         24  0.0065264830   0.0092243151  0.0119221471   0.0000000014  0.0000000879   0.0000001743   0.0000262896   0.0000360980   0.0000459065   -0.0000099137   0.0000746068    0.0001591273   0.0000004924   0.0000006830  0.0000008737
   4         48  0.0000684337   0.0001926763  0.0003169189   0.0001840284  0.0003314585   0.0004788886   0.0000241702   0.0000458130   0.0000674559   0.0000081838   0.0000108868    0.0000135898   -0.0000009356   0.0000018991  0.0000047339
   5         96  0.0000083745   0.0000171677  0.0000259609   0.0000862021  0.0001708085   0.0002554150   0.0000170160   0.0000456747   0.0000743333   -0.0000731886   0.0000843239    0.0002418364   -0.0000008668   0.0000015094  0.0000038856
   6        192  0.0000125932   0.0000258841  0.0000391751   0.0001643082  0.0003585552   0.0005528021   0.0000110829   0.0000272806   0.0000434784   -0.0001186955   0.0001785106    0.0004757166   -0.0000009297   0.0000032061  0.0000073418
   8        768  0.0000130574   0.0000157385  0.0000184197   0.0001816156  0.0002243036   0.0002669917   0.0000140648   0.0000283773   0.0000426897   0.0001077611   0.0003906552    0.0006735494   -0.0000001408   0.0000071204  0.0000143817
  10       3072  0.0000194255   0.0000315590  0.0000436925   0.0002732007  0.0004500130   0.0006268253   0.0000121027   0.0000184578   0.0000248130   -0.0005807260   0.0007964477    0.0021736213   0.0000025947   0.0000064781  0.0000103616


==> figures/error_tc6_uw_w_pw_cl.dat <==
level    NumSamples   uwErrorLB      uwError     uwErrorUB     EstErrorLB      EstError     EstErrorUB    wErrorLB      wError     wErrorUB     wEstErrorLB      wEstError     wEstErrorUB     MSEErrorLB       MSEError     MSEErrorUB    PINNErrorLB01   PINNError01   PINNErrorUB01   PINNErrorLB10   PINNError10  PINNErrorUB10 
   3         24  0.0065264830   0.0092243151  0.0119221471   0.0000000014  0.0000000879   0.0000001743   0.0015492582   0.0041846539  0.0068200496   -0.0000043073  0.0000753470   0.0001550012    0.0000262896   0.0000360980   0.0000459065   -0.0000099137   0.0000746068    0.0001591273   0.0000004924   0.0000006830  0.0000008737
   4         48  0.0000684337   0.0001926763  0.0003169189   0.0001840284  0.0003314585   0.0004788886   0.0000009596   0.0000293901  0.0000578205   0.0000197751  0.0000463893   0.0000730035    0.0000241702   0.0000458130   0.0000674559   0.0000081838   0.0000108868    0.0000135898   -0.0000009356   0.0000018991  0.0000047339
   5         96  0.0000083745   0.0000171677  0.0000259609   0.0000862021  0.0001708085   0.0002554150   0.0000023558   0.0000044869  0.0000066180   0.0000319194  0.0000597157   0.0000875120    0.0000170160   0.0000456747   0.0000743333   -0.0000731886   0.0000843239    0.0002418364   -0.0000008668   0.0000015094  0.0000038856
   6        192  0.0000125932   0.0000258841  0.0000391751   0.0001643082  0.0003585552   0.0005528021   0.0000008553   0.0000033815  0.0000059077   0.0000116291  0.0000502175   0.0000888058    0.0000110829   0.0000272806   0.0000434784   -0.0001186955   0.0001785106    0.0004757166   -0.0000009297   0.0000032061  0.0000073418
   8        768  0.0000130574   0.0000157385  0.0000184197   0.0001816156  0.0002243036   0.0002669917   0.0000011477   0.0000032120  0.0000052764   0.0000160234  0.0000484757   0.0000809281    0.0000140648   0.0000283773   0.0000426897   0.0001077611   0.0003906552    0.0006735494   -0.0000001408   0.0000071204  0.0000143817
  10       3072  0.0000194255   0.0000315590  0.0000436925   0.0002732007  0.0004500130   0.0006268253   0.0000014470   0.0000024022  0.0000033574   0.0000218222  0.0000348773   0.0000479324    0.0000121027   0.0000184578   0.0000248130   -0.0005807260   0.0007964477    0.0021736213   0.0000025947   0.0000064781  0.0000103616


==> figures/error_tc8_uw_w.dat <==
NoParam	mu1	mu2	L2Erroruw	Estuw	H1Error	EstH1w	Coercivity
      0     0.125    0.125       0.007987       0.015366       0.080269       0.309501       0.125000
      1     0.125    0.500       0.010872       0.090986       0.071811       1.019474       0.125000
      2     0.125    0.875       0.007600       0.024549       0.046145       0.321267       0.125000
      3     0.125    1.250       0.007068       0.019730       0.047617       0.293950       0.125000
      4     0.125    1.625       0.008020       0.023236       0.053588       0.346478       0.125000
      5     0.125    2.000       0.009285       0.027819       0.061737       0.400200       0.125000
      6     0.500    0.125       0.011110       0.073178       0.108571       1.540203       0.125000
      7     0.500    0.500       0.007336       0.082010       0.067537       0.366801       0.500000
      8     0.500    0.875       0.003555       0.035234       0.047266       0.261490       0.500000
      9     0.500    1.250       0.002691       0.027777       0.044484       0.257973       0.500000
     10     0.500    1.625       0.002986       0.031193       0.042744       0.245399       0.500000
     11     0.500    2.000       0.003390       0.036166       0.045411       0.260636       0.500000
     12     0.875    0.125       0.006392       0.026749       0.062398       0.453607       0.125000
     13     0.875    0.500       0.004983       0.062892       0.030455       0.143542       0.500000
     14     0.875    0.875       0.001426       0.016924       0.013107       0.047846       0.875000
     15     0.875    1.250       0.001066       0.014474       0.010445       0.037584       0.875000
     16     0.875    1.625       0.001042       0.014634       0.012970       0.050424       0.875000
     17     0.875    2.000       0.001153       0.017597       0.013989       0.057783       0.875000
     18     1.250    0.125       0.005549       0.016598       0.061574       0.341258       0.125000
     19     1.250    0.500       0.004187       0.056793       0.027998       0.126910       0.500000
     20     1.250    0.875       0.001135       0.015499       0.007729       0.027769       0.875000
     21     1.250    1.250       0.000707       0.009546       0.005857       0.021109       1.000000
     22     1.250    1.625       0.000659       0.010106       0.004849       0.018900       1.000000
     23     1.250    2.000       0.000730       0.011637       0.006151       0.025014       1.000000
     24     1.625    0.125       0.006311       0.018162       0.066727       0.374419       0.125000
     25     1.625    0.500       0.004085       0.055274       0.030041       0.134949       0.500000
     26     1.625    0.875       0.001174       0.015901       0.007667       0.032475       0.875000
     27     1.625    1.250       0.000607       0.010389       0.004314       0.017998       1.000000
     28     1.625    1.625       0.000546       0.009046       0.004552       0.018465       1.000000
     29     1.625    2.000       0.000743       0.010609       0.004659       0.019546       1.000000
     30     2.000    0.125       0.007785       0.019633       0.074482       0.421056       0.125000
     31     2.000    0.500       0.004134       0.051603       0.032320       0.150887       0.500000
     32     2.000    0.875       0.001278       0.017846       0.009023       0.037390       0.875000
     33     2.000    1.250       0.000610       0.010502       0.005076       0.021377       1.000000
     34     2.000    1.625       0.000540       0.009182       0.004155       0.018778       1.000000
     35     2.000    2.000       0.000711       0.011362       0.004946       0.021347       1.000000


==> figures/error_tc8_uw_w_2.dat <==
NoParam	mu1	mu2	L2Erroruw	Estuw	H1Error	EstH1w	Coercivity
      0     0.125    0.125       0.007987       0.015366       0.080269       0.309501       0.125000
      6     0.500    0.125       0.011110       0.073178       0.108571       1.540203       0.125000
     12     0.875    0.125       0.006392       0.026749       0.062398       0.453607       0.125000
     18     1.250    0.125       0.005549       0.016598       0.061574       0.341258       0.125000
     24     1.625    0.125       0.006311       0.018162       0.066727       0.374419       0.125000
     30     2.000    0.125       0.007785       0.019633       0.074482       0.421056       0.125000
      1     0.125    0.500       0.010872       0.090986       0.071811       1.019474       0.125000
      7     0.500    0.500       0.007336       0.082010       0.067537       0.366801       0.500000
     13     0.875    0.500       0.004983       0.062892       0.030455       0.143542       0.500000
     19     1.250    0.500       0.004187       0.056793       0.027998       0.126910       0.500000
     25     1.625    0.500       0.004085       0.055274       0.030041       0.134949       0.500000
     31     2.000    0.500       0.004134       0.051603       0.032320       0.150887       0.500000
      2     0.125    0.875       0.007600       0.024549       0.046145       0.321267       0.125000
      8     0.500    0.875       0.003555       0.035234       0.047266       0.261490       0.500000
     14     0.875    0.875       0.001426       0.016924       0.013107       0.047846       0.875000
     20     1.250    0.875       0.001135       0.015499       0.007729       0.027769       0.875000
     26     1.625    0.875       0.001174       0.015901       0.007667       0.032475       0.875000
     32     2.000    0.875       0.001278       0.017846       0.009023       0.037390       0.875000
      3     0.125    1.250       0.007068       0.019730       0.047617       0.293950       0.125000
      9     0.500    1.250       0.002691       0.027777       0.044484       0.257973       0.500000
     15     0.875    1.250       0.001066       0.014474       0.010445       0.037584       0.875000
     21     1.250    1.250       0.000707       0.009546       0.005857       0.021109       1.000000
     27     1.625    1.250       0.000607       0.010389       0.004314       0.017998       1.000000
     33     2.000    1.250       0.000610       0.010502       0.005076       0.021377       1.000000
      4     0.125    1.625       0.008020       0.023236       0.053588       0.346478       0.125000
     10     0.500    1.625       0.002986       0.031193       0.042744       0.245399       0.500000
     16     0.875    1.625       0.001042       0.014634       0.012970       0.050424       0.875000
     22     1.250    1.625       0.000659       0.010106       0.004849       0.018900       1.000000
     28     1.625    1.625       0.000546       0.009046       0.004552       0.018465       1.000000
     34     2.000    1.625       0.000540       0.009182       0.004155       0.018778       1.000000
      5     0.125    2.000       0.009285       0.027819       0.061737       0.400200       0.125000
     11     0.500    2.000       0.003390       0.036166       0.045411       0.260636       0.500000
     17     0.875    2.000       0.001153       0.017597       0.013989       0.057783       0.875000
     23     1.250    2.000       0.000730       0.011637       0.006151       0.025014       1.000000
     29     1.625    2.000       0.000743       0.010609       0.004659       0.019546       1.000000
     35     2.000    2.000       0.000711       0.011362       0.004946       0.021347       1.000000

==> figures/error_tc8_uw_w_new.dat <==
NoParam  mu1  mu2  L2Erroruw    Estuw     NormConst       H1Error       EstH1w       Coercivity
      0     0.125    0.125       0.003912        0.012324        0.125000          0.080269         0.109425         0.125000
      1     0.125    0.500       0.007457        0.127004        0.125000          0.071811         0.360438         0.125000
      2     0.125    0.875       0.002723        0.032562        0.125000          0.046145         0.113585         0.125000
      3     0.125    1.250       0.002410        0.016711        0.125000          0.047617         0.103927         0.125000
      4     0.125    1.625       0.002844        0.016079        0.125000          0.053588         0.122499         0.125000
      5     0.125    2.000       0.003438        0.017396        0.125000          0.061737         0.141492         0.125000
      6     0.500    0.125       0.006220        0.097735        0.125000          0.108571         0.544544         0.125000
      7     0.500    0.500       0.006513        0.032724        0.500000          0.067537         0.259368         0.500000
      8     0.500    0.875       0.005614        0.036206        0.500000          0.047266         0.184901         0.500000
      9     0.500    1.250       0.005996        0.040921        0.500000          0.044484         0.182415         0.500000
     10     0.500    1.625       0.006201        0.044796        0.500000          0.042744         0.173523         0.500000
     11     0.500    2.000       0.006695        0.046223        0.500000          0.045411         0.184298         0.500000
     12     0.875    0.125       0.003182        0.026040        0.125000          0.062398         0.160374         0.125000
     13     0.875    0.500       0.004754        0.026998        0.500000          0.030455         0.101500         0.500000
     14     0.875    0.875       0.001976        0.007097        0.875000          0.013107         0.044756         0.875000
     15     0.875    1.250       0.001548        0.005790        0.875000          0.010445         0.035157         0.875000
     16     0.875    1.625       0.002261        0.007328        0.875000          0.012970         0.047168         0.875000
     17     0.875    2.000       0.002440        0.008641        0.875000          0.013989         0.054051         0.875000
     18     1.250    0.125       0.002471        0.014303        0.125000          0.061574         0.120653         0.125000
     19     1.250    0.500       0.004671        0.027805        0.500000          0.027998         0.089739         0.500000
     20     1.250    0.875       0.002100        0.006747        0.875000          0.007729         0.025975         0.875000
     21     1.250    1.250       0.001168        0.004517        1.000000          0.005857         0.021109         1.000000
     22     1.250    1.625       0.001357        0.004539        1.000000          0.004849         0.018900         1.000000
     23     1.250    2.000       0.001644        0.005835        1.000000          0.006151         0.025014         1.000000
     24     1.625    0.125       0.002650        0.014664        0.125000          0.066727         0.132377         0.125000
     25     1.625    0.500       0.004776        0.029584        0.500000          0.030041         0.095423         0.500000
     26     1.625    0.875       0.002114        0.007393        0.875000          0.007667         0.030377         0.875000
     27     1.625    1.250       0.001387        0.004942        1.000000          0.004314         0.017998         1.000000
     28     1.625    1.625       0.001206        0.004785        1.000000          0.004552         0.018465         1.000000
     29     1.625    2.000       0.001591        0.005171        1.000000          0.004659         0.019546         1.000000
     30     2.000    0.125       0.003177        0.014996        0.125000          0.074482         0.148866         0.125000
     31     2.000    0.500       0.004940        0.031766        0.500000          0.032320         0.106693         0.500000
     32     2.000    0.875       0.002184        0.009654        0.875000          0.009023         0.034975         0.875000
     33     2.000    1.250       0.001393        0.005272        1.000000          0.005076         0.021377         1.000000
     34     2.000    1.625       0.001602        0.005449        1.000000          0.004155         0.018778         1.000000
     35     2.000    2.000       0.001715        0.005982        1.000000          0.004946         0.021347         1.000000


==> figures/error_tc8_uw_w_new_2.dat <==
NoParam  mu1  mu2  L2Erroruw    Estuw     NormConst       H1Error       EstH1w       Coercivity
      0     0.125    0.125       0.003912        0.012324        0.125000          0.080269         0.109425         0.125000
      6     0.500    0.125       0.006220        0.097735        0.125000          0.108571         0.544544         0.125000
     12     0.875    0.125       0.003182        0.026040        0.125000          0.062398         0.160374         0.125000
     18     1.250    0.125       0.002471        0.014303        0.125000          0.061574         0.120653         0.125000
     24     1.625    0.125       0.002650        0.014664        0.125000          0.066727         0.132377         0.125000
     30     2.000    0.125       0.003177        0.014996        0.125000          0.074482         0.148866         0.125000
      1     0.125    0.500       0.007457        0.127004        0.125000          0.071811         0.360438         0.125000
      7     0.500    0.500       0.006513        0.032724        0.500000          0.067537         0.259368         0.500000
     13     0.875    0.500       0.004754        0.026998        0.500000          0.030455         0.101500         0.500000
     19     1.250    0.500       0.004671        0.027805        0.500000          0.027998         0.089739         0.500000
     25     1.625    0.500       0.004776        0.029584        0.500000          0.030041         0.095423         0.500000
     31     2.000    0.500       0.004940        0.031766        0.500000          0.032320         0.106693         0.500000
      2     0.125    0.875       0.002723        0.032562        0.125000          0.046145         0.113585         0.125000
      8     0.500    0.875       0.005614        0.036206        0.500000          0.047266         0.184901         0.500000
     14     0.875    0.875       0.001976        0.007097        0.875000          0.013107         0.044756         0.875000
     20     1.250    0.875       0.002100        0.006747        0.875000          0.007729         0.025975         0.875000
     26     1.625    0.875       0.002114        0.007393        0.875000          0.007667         0.030377         0.875000
     32     2.000    0.875       0.002184        0.009654        0.875000          0.009023         0.034975         0.875000
      3     0.125    1.250       0.002410        0.016711        0.125000          0.047617         0.103927         0.125000
      9     0.500    1.250       0.005996        0.040921        0.500000          0.044484         0.182415         0.500000
     15     0.875    1.250       0.001548        0.005790        0.875000          0.010445         0.035157         0.875000
     21     1.250    1.250       0.001168        0.004517        1.000000          0.005857         0.021109         1.000000
     27     1.625    1.250       0.001387        0.004942        1.000000          0.004314         0.017998         1.000000
     33     2.000    1.250       0.001393        0.005272        1.000000          0.005076         0.021377         1.000000
      4     0.125    1.625       0.002844        0.016079        0.125000          0.053588         0.122499         0.125000
     10     0.500    1.625       0.006201        0.044796        0.500000          0.042744         0.173523         0.500000
     16     0.875    1.625       0.002261        0.007328        0.875000          0.012970         0.047168         0.875000
     22     1.250    1.625       0.001357        0.004539        1.000000          0.004849         0.018900         1.000000
     28     1.625    1.625       0.001206        0.004785        1.000000          0.004552         0.018465         1.000000
     34     2.000    1.625       0.001602        0.005449        1.000000          0.004155         0.018778         1.000000
      5     0.125    2.000       0.003438        0.017396        0.125000          0.061737         0.141492         0.125000
     11     0.500    2.000       0.006695        0.046223        0.500000          0.045411         0.184298         0.500000
     17     0.875    2.000       0.002440        0.008641        0.875000          0.013989         0.054051         0.875000
     23     1.250    2.000       0.001644        0.005835        1.000000          0.006151         0.025014         1.000000
     29     1.625    2.000       0.001591        0.005171        1.000000          0.004659         0.019546         1.000000
     35     2.000    2.000       0.001715        0.005982        1.000000          0.004946         0.021347         1.000000


==> figures/new_time_table.txt <==
\begin{table}[htb] 
	\centering
	\small
	\caption{CPU times [seconds] for the evaluation of the loss function for different levels $J$ and number of sample points, respectively.\label{tab1}}
	\begin{tabular}{ccccc}
		\toprule
		\textbf{Level} $J$ & $\mathcal{L}_{\textrm{uw},J}$  [s] & $\mathcal{L}_{\textrm{w},J}$ [s] & $\mathcal{L}_{\textrm{strong}}$ [s] &  $\mathcal{L}_{\textrm{NN}}$ [s] \\
		\midrule
			3 & 0.00467 & 0.00916 & 0.00754 & 0.00111 \\
			4 & 0.00638 & 0.01019 & 0.00736 & 0.00110 \\
			5 & 0.00800 & 0.01172 & 0.00757 & 0.00114 \\
			6 & 0.00953 & 0.01394 & 0.00764 & 0.00140 \\
			8 & 0.01249 & 0.01749 & 0.00976 & 0.00125 \\
			10 & 0.01640 & 0.02361 & 0.01777 & 0.00189 \\
			12 & 0.02623 & 0.04393 & 0.05687 & 0.00573 \\
			14 & 0.05519 & 0.11520 & 0.21085 & 0.02575 \\
		\bottomrule
	\end{tabular}
\end{table}

